Chemical Abundances in Active Galaxies

The Sloan Digital Sky Survey (SDSS) has proved to be a powerful resource for understanding the physical properties and chemical composition of star-forming galaxies in the local universe. The SDSS population of active galactic nuclei (AGN) remains as of yet less explored in this capacity. To extend the rigorous study of \ion{H}{ii} regions in the SDSS to AGN, we adapt methods for computing direct-method chemical abundances for application to the narrow-line regions (NLR) of AGN. By accounting for triply-ionized oxygen, we are able to more completely estimate the total oxygen abundance. We find a strong correlation between electron temperature and oxygen abundance due to collisional cooling by metals. Furthermore, we find that nitrogen and oxygen abundances in AGN are strongly correlated. From the metal-temperature relation and the coupling of nitrogen and oxygen abundances, we develop a new, empirically and physically motivated method for determining chemical abundances from the strong emission lines commonly employed in flux-ratio diagnostic diagrams (BPT diagrams). Our approach, which for AGN reduces to a single equation based on the BPT line ratios, consistently recovers direct-method abundances over a 1.5 dex range in oxygen abundance with an rms uncertainty of 0.18 dex. We have determined metallicities for thousands of AGN in the SDSS, and in the process have discovered an ionization-related discriminator for Seyfert and LINER galaxies.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
